ArtELingo: A Million Emotion Annotations of WikiArt with Emphasis on Diversity over Language and Culture

This paper introduces ArtELingo, a new benchmark and dataset, designed to encourage work on diversity across languages and cultures. Following ArtEmis, a collection of 80k artworks from WikiArt with 0.45M emotion labels and English-only captions, ArtELingo adds another 0.79M annotations in Arabic and Chinese, plus 4.8K in Spanish to evaluate "cultural-transfer" performance. More than 51K artworks have 5 annotations or more in 3 languages. This diversity makes it possible to study similarities and differences across languages and cultures. Further, we investigate captioning tasks, and find diversity improves the performance of baseline models. ArtELingo is publicly available at https://www.artelingo.org/ with standard splits and baseline models. We hope our work will help ease future research on multilinguality and culturally-aware AI.

==> figures/kwc_figures/emotion_distribution_3emo.csv <==
,Emotion,Percentage,Language
0,Positive,0.6400139959984595,Chinese
1,Other,0.02585267567796053,Chinese
2,Negative,0.33413332832357995,Chinese
3,Positive,0.6193268812732737,English
4,Negative,0.26339007239665047,English
5,Other,0.1172830463300758,English
6,Negative,0.16152136450867505,Arabic
7,Positive,0.7690880429248423,Arabic
8,Other,0.0693905925664826,Arabic


==> figures/kwc_figures/emotion_distribution_9emo.csv <==
,Emotion,Percentage,Language
0,Contentment,0.47365887336909046,Chinese
1,Other,0.02585267567796053,Chinese
2,Amusement,0.042232220854977034,Chinese
3,Excitement,0.0377539710123146,Chinese
4,Awe,0.08636893076207743,Chinese
5,Sadness,0.1271780685522126,Chinese
6,Anger,0.012995613334711015,Chinese
7,Fear,0.12504814059872815,Chinese
8,Disgust,0.06891150583792821,Chinese
9,Awe,0.16067378031491597,English
10,Excitement,0.08242679999243899,English
11,Contentment,0.2759413454813527,English
12,Disgust,0.049349753322117836,English
13,Amusement,0.10028495548456609,English
14,Fear,0.09195130710923766,English
15,Other,0.1172830463300758,English
16,Sadness,0.10725289681114493,English
17,Anger,0.014836115154150049,English
18,Fear,0.04613147691223123,Arabic
19,Sadness,0.06493067794618729,Arabic
20,Contentment,0.36519406258567344,Arabic
21,Amusement,0.12658618258724005,Arabic
22,Awe,0.19651529393334116,Arabic
23,Excitement,0.08079250381858771,Arabic
24,Anger,0.014417616417968904,Arabic
25,Other,0.0693905925664826,Arabic
26,Disgust,0.03604159323228763,Arabic


==> figures/kwc_figures/notes.txt <==


pdf("~/to_go/Artemis/bar3.pdf")
f='~/to_go/Artemis/emotion_distribution_3emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
par(mfrow=c(1,3),ps=16)
for(l in c("Positive", "Negative", "Other"))
 {s = x$Emotion == l; barplot(x$Percentage[s], names.arg=substring(x$Language[s],1,1), main=l, ylim=c(0,max(r)), xlab="Language", ylab="Prob(Emotion|Language)")}
dev.off()

f='~/to_go/Artemis/emotion_distribution_9emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
emotions = c("Contentment", "Awe", "Sadness", "Amusement", "Fear", "Excitement", "Other", "Disgust", "Anger")
pdf("~/to_go/Artemis/bar9.pdf")
par(mfrow=c(3,3),ps=16)
for(l in emotions)
 {s = x$Emotion == l; barplot(x$Percentage[s], names.arg=substring(x$Language[s],1,1), main=l, ylim=r, log='y', xlab="Language", ylab="Prob(Emotion|Language)")}
dev.off()

f='~/to_go/Artemis/emotion_distribution_9emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
# emotions = c("Contentment", "Awe", "Sadness", "Amusement", "Fear", "Excitement", "Other", "Disgust", "Anger")
s = split(x$Percentage, x$Emotion)
o = order(sapply(s, median), decreasing=T)
pdf("~/to_go/Artemis/box9.pdf")
par(mfrow=c(1,1), mar=c(9,5,2,2))
boxplot(s[o], las=2)
dev.off()

# repeat with svg

svg("~/to_go/Artemis/bar3.svg")
f='~/to_go/Artemis/emotion_distribution_3emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
par(mfrow=c(1,3),ps=18,mar=c(5,5,2,2))
for(l in c("Positive", "Negative", "Other"))
 {s = x$Emotion == l; barplot(x$Percentage[s], names.arg=substring(x$Language[s],1,1), main=l, ylim=c(0,max(r)), xlab="Language", ylab="Prob(Emotion|Language)")}
dev.off()

f='~/to_go/Artemis/emotion_distribution_9emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
emotions = c("Contentment", "Awe", "Sadness", "Amusement", "Fear", "Excitement", "Other", "Disgust", "Anger")
svg("~/to_go/Artemis/bar9.svg")
par(mfrow=c(3,3),ps=18,mar=c(5,5,2,2))
for(l in emotions)
 {s = x$Emotion == l; barplot(x$Percentage[s], names.arg=substring(x$Language[s],1,1), main=l, ylim=r, log='y', xlab="Language", ylab="Prob(Emotion|Language)")}
dev.off()

f='~/to_go/Artemis/emotion_distribution_9emo.csv'
x=read.table(f,sep=",",header=T)
r = range(x$Percentage)
# emotions = c("Contentment", "Awe", "Sadness", "Amusement", "Fear", "Excitement", "Other", "Disgust", "Anger")
s = split(x$Percentage, x$Emotion)
o = order(sapply(s, median), decreasing=T)
svg("~/to_go/Artemis/box9.svg")
par(mfrow=c(1,1))
boxplot(s[o], las=2, ps=18,mar=c(5,5,2,2))
dev.off()



==> sections/refs.txt <==
TeamUNCC at SemEval-2018 Task 1: Emotion Detection in English and Arabic Tweets using Deep Learning
44111528

Persistent anti-muslim bias in large language models
231603388

Artemis: Affective language for visual art.
231639297

Flamingo: a visual language model for few-shot learning
248476411

Antonym-Synonym Classification Based on New Sub-Space Embeddings
57643658

On the dangers of stochastic parrots: Can language models
232040593

Man is to Computer Programmer as Woman is to Homemaker? Debiasing Word Embeddings
1704893

On the opportunities and risks of foundation models.
237091588

Intersectional accuracy disparities in commercial gender classification.
3298854

Interactive emotional dyadic motion capture database
11820063

Visualgpt: Data-efficient adaptation of pretrained language models for image captioning
235351128

End-to-End Emotion-Cause Pair Extraction with Graph Convolutional Network
227230896

A Coefficient of Agreement for Nominal Scales
15926286

Unsupervised cross-lingual representation learning at scale.
207880568

Meshed-memory transformer for image captioning.
219635470

Mapping 24 emotions conveyed by brief human vocalization.
58563174

What music makes us feel: At least 13
210043153

GoEmotions: A Dataset of Fine-Grained Emotions
218486942

Bert: Pre-training of deep bidirectional transformers for language 
52967399

What’s in your head? emergent behaviour in multi-task transformer models.
233219449

Long short-term memory.
1915014

Emotion theory and research: Highlights, unanswered questions, and emerging
13985061

Gender Bias Hidden Behind Chinese Word Embeddings: The Case of Chinese Adjectives
235266237

Emotic: Emotions in context dataset
1136704

Emotion Cause Events: Corpus Construction and Analysis 
17868666

Emotion and decision making
5622279

Monolingual and Multilingual Reduction of Gender Bias in Contextualized Representations
227230609

Microsoft coco: Common objects in context
14113767

Dens: A dataset for multi-class emotion analysis
202764256

A Survey on Bias and Fairness in Machine Learning
201666566

The culture map: Breaking through the invisible boundaries of Global Business.
106861846

Affect2mm: Affective analysis of multimedia content using emotion causality
232185153

 It is okay to not be okay: Overcoming emotional bias in
248227685

SemEval-2018 Task 1: Affect in Tweets
4941467

Wikiart emotions: An annotated dataset of emotions
21693606

Construction of a Blog Emotion Corpus for Chinese Emotional Expression Analysis
17207782

Faster r-cnn: Towards real-time object detection with region proposal networks
10328909

Core affect, prototypical emotional episodes,
14362153

CARER: Contextualized Affect Representations for Emotion Recognition
53080764

SemEval-2007 Task 14: Affective Text
15590323

Salah G Thomason. 2001. Language contact
163369099

Attention is all you need.
13756489

A Bilingual Attention Network for Code-switched Emotion Prediction
13092053

Huggingface’s transformers: State-of the-art natural language processing
204509627

Mes-p: an emotional tonal speech dataset in mandarin chinese with distal and
52134716

Show, attend and tell:
1055111


